Comparative Analysis of Personalized Voice Activity Detection Systems: Assessing Real-World Effectiveness

Voice activity detection (VAD) is a critical component in various applications such as speech recognition, speech enhancement, and hands-free communication systems. With the increasing demand for personalized and context-aware technologies, the need for effective personalized VAD systems has become paramount. In this paper, we present a comparative analysis of Personalized Voice Activity Detection (PVAD) systems to assess their real-world effectiveness. We introduce a comprehensive approach to assess PVAD systems, incorporating various performance metrics such as frame-level and utterance-level error rates, detection latency and accuracy, alongside user-level analysis. Through extensive experimentation and evaluation, we provide a thorough understanding of the strengths and limitations of various PVAD variants. This paper advances the understanding of PVAD technology by offering insights into its efficacy and viability in practical applications using a comprehensive set of metrics.

==> README.txt <==
It is essential to read the complete set of instructions provided within the template before creating your manuscript for submission to Interspeech 2024.

Templates are provided for both LaTeX and Microsoft Word. The organisers strongly recommend LaTeX, because the template has provides many useful features.

Note: the Microsoft Word template is not included in the Paper Kit from the Overleaf Gallery.

Files included:

LaTeX
-----

Interspeech2024.cls - defines the Interspeech2024 document class

IEEEtran.bst - BibTeX Bibliography Style file

template.tex - the template in LaTeX format: start from this to create your own manuscript

mybib.bib - example bibliography for use with LaTeX + BibTeX

for_review.pdf - the output from template.tex created with the correct settings for double-blind review, with author names & affiliations redacted *** READ THIS DOCUMENT: it contains important instructions that you need to follow ***

camera_ready.pdf - the output from template.tex created with the correct settings for publication, with author names & affiliations revealed

Microsoft Word
--------------

A basic template providing the necessary styles is provided in the Paper Kit available from the conference website. Authors must refer to the above PDFs for full instructions and manuscript specifications.




==> acceptance_rate.txt <==
m0_acceptance_rate = [000.06329384846788244, 011.167524267118956, 028.2301677009819, 043.28568569634429, 054.92967881773335, 071.66156988426609, 085.15801517245012]
m1_acceptance_rate = [000.2338970852824757, 036.34400863620007, 052.89672544080605, 060.99316300827636, 066.46275638718964, 074.01943145016193, 082.00791651673264]
m4_acceptance_rate = [001.5473191795609931, 042.01151493342929, 057.62864339690537, 065.22130262684419, 070.16912558474271, 076.80820439006837, 083.37531486146096]
m7_acceptance_rate = [001.727240014393667, 047.69701331414178, 061.67686218064051, 068.33393306944944, 072.31018351925153, 077.49190356243253, 084.20295070169126]
m12_acceptance_rate = [000.4857862540482188, 038.53904282115869, 055.66750629722922, 064.30370636919756, 069.71932349766103, 076.82619647355163, 085.08456279237135]

